Lifted Multiplicity Codes

Lifted Reed-Solomon codes and multiplicity codes are two classes of evaluation codes that allow for the design of high-rate codes that can recover every codeword or information symbol from many disjoint sets. Recently, the underlying approaches have been combined to construct lifted bi-variate multiplicity codes, that can further improve on the rate. We continue the study of these codes by providing lower bounds on the rate and distance for lifted multiplicity codes obtained from polynomials in an arbitrary number of variables. Specifically, we investigate a subcode of a lifted multiplicity code formed by the linear span of $m$-variate monomials whose restriction to an arbitrary line in $\mathbb{F}_q^m$ is equivalent to a low-degree uni-variate polynomial. We find the tight asymptotic behavior of the fraction of such monomials when the number of variables $m$ is fixed and the alphabet size $q=2^\ell$ is large. For some parameter regimes, lifted multiplicity codes are then shown to have a better trade-off between redundancy and the number of disjoint recovering sets for every codeword or information symbol than previously known constructions. Additionally, we present a local self-correction algorithm for lifted multiplicity codes.

==> upperBoundPIRFile.txt <==
eps bin qary binNew qaryNew
1.000000e-03 5.010000e-01 5.005850e-01 7.500850e-01 5.005850e-01
2.000000e-03 5.020000e-01 5.011699e-01 7.501699e-01 5.011699e-01
3.000000e-03 5.030000e-01 5.017549e-01 7.502549e-01 5.017549e-01
4.000000e-03 5.040000e-01 5.023399e-01 7.503399e-01 5.023399e-01
5.000000e-03 5.050000e-01 5.029248e-01 7.504248e-01 5.029248e-01
6.000000e-03 5.060000e-01 5.035098e-01 7.505098e-01 5.035098e-01
7.000000e-03 5.070000e-01 5.040947e-01 7.505947e-01 5.040947e-01
8.000000e-03 5.080000e-01 5.046797e-01 7.506797e-01 5.046797e-01
9.000000e-03 5.090000e-01 5.052647e-01 7.507647e-01 5.052647e-01
1.000000e-02 5.100000e-01 5.058496e-01 7.508496e-01 5.058496e-01
1.100000e-02 5.110000e-01 5.064346e-01 7.509346e-01 5.064346e-01
1.200000e-02 5.120000e-01 5.070196e-01 7.510196e-01 5.070196e-01
1.300000e-02 5.130000e-01 5.076045e-01 7.511045e-01 5.076045e-01
1.400000e-02 5.140000e-01 5.081895e-01 7.511895e-01 5.081895e-01
1.500000e-02 5.150000e-01 5.087744e-01 7.512744e-01 5.087744e-01
1.600000e-02 5.160000e-01 5.093594e-01 7.513594e-01 5.093594e-01
1.700000e-02 5.170000e-01 5.099444e-01 7.514444e-01 5.099444e-01
1.800000e-02 5.180000e-01 5.105293e-01 7.515293e-01 5.105293e-01
1.900000e-02 5.190000e-01 5.111143e-01 7.516143e-01 5.111143e-01
2.000000e-02 5.200000e-01 5.116993e-01 7.516993e-01 5.116993e-01
2.100000e-02 5.210000e-01 5.122842e-01 7.517842e-01 5.122842e-01
2.200000e-02 5.220000e-01 5.128692e-01 7.518692e-01 5.128692e-01
2.300000e-02 5.230000e-01 5.134541e-01 7.519541e-01 5.134541e-01
2.400000e-02 5.240000e-01 5.140391e-01 7.520391e-01 5.140391e-01
2.500000e-02 5.250000e-01 5.146241e-01 7.521241e-01 5.146241e-01
2.600000e-02 5.260000e-01 5.152090e-01 7.522090e-01 5.152090e-01
2.700000e-02 5.270000e-01 5.157940e-01 7.522940e-01 5.157940e-01
2.800000e-02 5.280000e-01 5.163790e-01 7.523790e-01 5.163790e-01
2.900000e-02 5.290000e-01 5.169639e-01 7.524639e-01 5.169639e-01
3.000000e-02 5.300000e-01 5.175489e-01 7.525489e-01 5.175489e-01
3.100000e-02 5.310000e-01 5.181338e-01 7.526338e-01 5.181338e-01
3.200000e-02 5.320000e-01 5.187188e-01 7.527188e-01 5.187188e-01
3.300000e-02 5.330000e-01 5.193038e-01 7.528038e-01 5.193038e-01
3.400000e-02 5.340000e-01 5.198887e-01 7.528887e-01 5.198887e-01
3.500000e-02 5.350000e-01 5.204737e-01 7.529737e-01 5.204737e-01
3.600000e-02 5.360000e-01 5.210587e-01 7.530587e-01 5.210587e-01
3.700000e-02 5.370000e-01 5.216436e-01 7.531436e-01 5.216436e-01
3.800000e-02 5.380000e-01 5.222286e-01 7.532286e-01 5.222286e-01
3.900000e-02 5.390000e-01 5.228135e-01 7.533135e-01 5.228135e-01
4.000000e-02 5.400000e-01 5.233985e-01 7.533985e-01 5.233985e-01
4.100000e-02 5.410000e-01 5.239835e-01 7.534835e-01 5.239835e-01
4.200000e-02 5.420000e-01 5.245684e-01 7.535684e-01 5.245684e-01
4.300000e-02 5.430000e-01 5.251534e-01 7.536534e-01 5.251534e-01
4.400000e-02 5.440000e-01 5.257384e-01 7.537384e-01 5.257384e-01
4.500000e-02 5.450000e-01 5.263233e-01 7.538233e-01 5.263233e-01
4.600000e-02 5.460000e-01 5.269083e-01 7.539083e-01 5.269083e-01
4.700000e-02 5.470000e-01 5.274932e-01 7.539932e-01 5.274932e-01
4.800000e-02 5.480000e-01 5.280782e-01 7.540782e-01 5.280782e-01
4.900000e-02 5.490000e-01 5.286632e-01 7.541632e-01 5.286632e-01
5.000000e-02 5.500000e-01 5.292481e-01 7.542481e-01 5.292481e-01
5.100000e-02 5.510000e-01 5.298331e-01 7.543331e-01 5.298331e-01
5.200000e-02 5.520000e-01 5.304181e-01 7.544181e-01 5.304181e-01
5.300000e-02 5.530000e-01 5.310030e-01 7.545030e-01 5.310030e-01
5.400000e-02 5.540000e-01 5.315880e-01 7.545880e-01 5.315880e-01
5.500000e-02 5.550000e-01 5.321729e-01 7.546729e-01 5.321729e-01
5.600000e-02 5.560000e-01 5.327579e-01 7.547579e-01 5.327579e-01
5.700000e-02 5.570000e-01 5.333429e-01 7.548429e-01 5.333429e-01
5.800000e-02 5.580000e-01 5.339278e-01 7.549278e-01 5.339278e-01
5.900000e-02 5.590000e-01 5.345128e-01 7.550128e-01 5.345128e-01
6.000000e-02 5.600000e-01 5.350978e-01 7.550978e-01 5.350978e-01
6.100000e-02 5.610000e-01 5.356827e-01 7.551827e-01 5.356827e-01
6.200000e-02 5.620000e-01 5.362677e-01 7.552677e-01 5.362677e-01
6.300000e-02 5.630000e-01 5.368526e-01 7.553526e-01 5.368526e-01
6.400000e-02 5.640000e-01 5.374376e-01 7.554376e-01 5.374376e-01
6.500000e-02 5.650000e-01 5.380226e-01 7.555226e-01 5.380226e-01
6.600000e-02 5.660000e-01 5.386075e-01 7.556075e-01 5.386075e-01
6.700000e-02 5.670000e-01 5.391925e-01 7.556925e-01 5.391925e-01
6.800000e-02 5.680000e-01 5.397775e-01 7.557775e-01 5.397775e-01
6.900000e-02 5.690000e-01 5.403624e-01 7.558624e-01 5.403624e-01
7.000000e-02 5.700000e-01 5.409474e-01 7.559474e-01 5.409474e-01
7.100000e-02 5.710000e-01 5.415323e-01 7.560323e-01 5.415323e-01
7.200000e-02 5.720000e-01 5.421173e-01 7.561173e-01 5.421173e-01
7.300000e-02 5.730000e-01 5.427023e-01 7.562023e-01 5.427023e-01
7.400000e-02 5.740000e-01 5.432872e-01 7.562872e-01 5.432872e-01
7.500000e-02 5.750000e-01 5.438722e-01 7.563722e-01 5.438722e-01
7.600000e-02 5.760000e-01 5.444572e-01 7.564572e-01 5.444572e-01
7.700000e-02 5.770000e-01 5.450421e-01 7.565421e-01 5.450421e-01
7.800000e-02 5.780000e-01 5.456271e-01 7.566271e-01 5.456271e-01
7.900000e-02 5.790000e-01 5.462120e-01 7.567120e-01 5.462120e-01
8.000000e-02 5.800000e-01 5.467970e-01 7.567970e-01 5.467970e-01
8.100000e-02 5.810000e-01 5.473820e-01 7.568820e-01 5.473820e-01
8.200000e-02 5.820000e-01 5.479669e-01 7.569669e-01 5.479669e-01
8.300000e-02 5.830000e-01 5.485519e-01 7.570519e-01 5.485519e-01
8.400000e-02 5.840000e-01 5.491369e-01 7.571369e-01 5.491369e-01
8.500000e-02 5.850000e-01 5.497218e-01 7.572218e-01 5.497218e-01
8.600000e-02 5.860000e-01 5.503068e-01 7.573068e-01 5.503068e-01
8.700000e-02 5.870000e-01 5.508917e-01 7.573917e-01 5.508917e-01
8.800000e-02 5.880000e-01 5.514767e-01 7.574767e-01 5.514767e-01
8.900000e-02 5.890000e-01 5.520617e-01 7.575617e-01 5.520617e-01
9.000000e-02 5.900000e-01 5.526466e-01 7.576466e-01 5.526466e-01
9.100000e-02 5.910000e-01 5.532316e-01 7.577316e-01 5.532316e-01
9.200000e-02 5.920000e-01 5.538166e-01 7.578166e-01 5.538166e-01
9.300000e-02 5.930000e-01 5.544015e-01 7.579015e-01 5.544015e-01
9.400000e-02 5.940000e-01 5.549865e-01 7.579865e-01 5.549865e-01
9.500000e-02 5.950000e-01 5.555714e-01 7.580714e-01 5.555714e-01
9.600000e-02 5.960000e-01 5.561564e-01 7.581564e-01 5.561564e-01
9.700000e-02 5.970000e-01 5.567414e-01 7.582414e-01 5.567414e-01
9.800000e-02 5.980000e-01 5.573263e-01 7.583263e-01 5.573263e-01
9.900000e-02 5.990000e-01 5.579113e-01 7.584113e-01 5.579113e-01
1.000000e-01 6.000000e-01 5.584963e-01 7.584963e-01 5.584963e-01
1.010000e-01 6.010000e-01 5.590812e-01 7.585812e-01 5.590812e-01
1.020000e-01 6.020000e-01 5.596662e-01 7.586662e-01 5.596662e-01
1.030000e-01 6.030000e-01 5.602511e-01 7.587511e-01 5.602511e-01
1.040000e-01 6.040000e-01 5.608361e-01 7.588361e-01 5.608361e-01
1.050000e-01 6.050000e-01 5.614211e-01 7.589211e-01 5.614211e-01
1.060000e-01 6.060000e-01 5.620060e-01 7.590060e-01 5.620060e-01
1.070000e-01 6.070000e-01 5.625910e-01 7.590910e-01 5.625910e-01
1.080000e-01 6.080000e-01 5.631760e-01 7.591760e-01 5.631760e-01
1.090000e-01 6.090000e-01 5.637609e-01 7.592609e-01 5.637609e-01
1.100000e-01 6.100000e-01 5.643459e-01 7.593459e-01 5.643459e-01
1.110000e-01 6.110000e-01 5.649308e-01 7.594308e-01 5.649308e-01
1.120000e-01 6.120000e-01 5.655158e-01 7.595158e-01 5.655158e-01
1.130000e-01 6.130000e-01 5.661008e-01 7.596008e-01 5.661008e-01
1.140000e-01 6.140000e-01 5.666857e-01 7.596857e-01 5.666857e-01
1.150000e-01 6.150000e-01 5.672707e-01 7.597707e-01 5.672707e-01
1.160000e-01 6.160000e-01 5.678557e-01 7.598557e-01 5.678557e-01
1.170000e-01 6.170000e-01 5.684406e-01 7.599406e-01 5.684406e-01
1.180000e-01 6.180000e-01 5.690256e-01 7.600256e-01 5.690256e-01
1.190000e-01 6.190000e-01 5.696105e-01 7.601105e-01 5.696105e-01
1.200000e-01 6.200000e-01 5.701955e-01 7.601955e-01 5.701955e-01
1.210000e-01 6.210000e-01 5.707805e-01 7.602805e-01 5.707805e-01
1.220000e-01 6.220000e-01 5.713654e-01 7.603654e-01 5.713654e-01
1.230000e-01 6.230000e-01 5.719504e-01 7.604504e-01 5.719504e-01
1.240000e-01 6.240000e-01 5.725354e-01 7.605354e-01 5.725354e-01
1.250000e-01 6.250000e-01 5.731203e-01 7.606203e-01 5.731203e-01
1.260000e-01 6.260000e-01 5.737053e-01 7.607053e-01 5.737053e-01
1.270000e-01 6.270000e-01 5.742902e-01 7.607902e-01 5.742902e-01
1.280000e-01 6.280000e-01 5.748752e-01 7.608752e-01 5.748752e-01
1.290000e-01 6.290000e-01 5.754602e-01 7.609602e-01 5.754602e-01
1.300000e-01 6.300000e-01 5.760451e-01 7.610451e-01 5.760451e-01
1.310000e-01 6.310000e-01 5.766301e-01 7.611301e-01 5.766301e-01
1.320000e-01 6.320000e-01 5.772151e-01 7.612151e-01 5.772151e-01
1.330000e-01 6.330000e-01 5.778000e-01 7.613000e-01 5.778000e-01
1.340000e-01 6.340000e-01 5.783850e-01 7.613850e-01 5.783850e-01
1.350000e-01 6.350000e-01 5.789699e-01 7.614699e-01 5.789699e-01
1.360000e-01 6.360000e-01 5.795549e-01 7.615549e-01 5.795549e-01
1.370000e-01 6.370000e-01 5.801399e-01 7.616399e-01 5.801399e-01
1.380000e-01 6.380000e-01 5.807248e-01 7.617248e-01 5.807248e-01
1.390000e-01 6.390000e-01 5.813098e-01 7.618098e-01 5.813098e-01
1.400000e-01 6.400000e-01 5.818948e-01 7.618948e-01 5.818948e-01
1.410000e-01 6.410000e-01 5.824797e-01 7.619797e-01 5.824797e-01
1.420000e-01 6.420000e-01 5.830647e-01 7.620647e-01 5.830647e-01
1.430000e-01 6.430000e-01 5.836496e-01 7.621496e-01 5.836496e-01
1.440000e-01 6.440000e-01 5.842346e-01 7.622346e-01 5.842346e-01
1.450000e-01 6.450000e-01 5.848196e-01 7.623196e-01 5.848196e-01
1.460000e-01 6.460000e-01 5.854045e-01 7.624045e-01 5.854045e-01
1.470000e-01 6.470000e-01 5.859895e-01 7.624895e-01 5.859895e-01
1.480000e-01 6.480000e-01 5.865745e-01 7.625745e-01 5.865745e-01
1.490000e-01 6.490000e-01 5.871594e-01 7.626594e-01 5.871594e-01
1.500000e-01 6.500000e-01 5.877444e-01 7.627444e-01 5.877444e-01
1.510000e-01 6.510000e-01 5.883293e-01 7.628293e-01 5.883293e-01
1.520000e-01 6.520000e-01 5.889143e-01 7.629143e-01 5.889143e-01
1.530000e-01 6.530000e-01 5.894993e-01 7.629993e-01 5.894993e-01
1.540000e-01 6.540000e-01 5.900842e-01 7.630842e-01 5.900842e-01
1.550000e-01 6.550000e-01 5.906692e-01 7.631692e-01 5.906692e-01
1.560000e-01 6.560000e-01 5.912542e-01 7.632542e-01 5.912542e-01
1.570000e-01 6.570000e-01 5.918391e-01 7.633391e-01 5.918391e-01
1.580000e-01 6.580000e-01 5.924241e-01 7.634241e-01 5.924241e-01
1.590000e-01 6.590000e-01 5.930090e-01 7.635090e-01 5.930090e-01
1.600000e-01 6.600000e-01 5.935940e-01 7.635940e-01 5.935940e-01
1.610000e-01 6.610000e-01 5.941790e-01 7.636790e-01 5.941790e-01
1.620000e-01 6.620000e-01 5.947639e-01 7.637639e-01 5.947639e-01
1.630000e-01 6.630000e-01 5.953489e-01 7.638489e-01 5.953489e-01
1.640000e-01 6.640000e-01 5.959339e-01 7.639339e-01 5.959339e-01
1.650000e-01 6.650000e-01 5.965188e-01 7.640188e-01 5.965188e-01
1.660000e-01 6.660000e-01 5.971038e-01 7.641038e-01 5.971038e-01
1.670000e-01 6.670000e-01 5.976887e-01 7.641887e-01 5.976887e-01
1.680000e-01 6.680000e-01 5.982737e-01 7.642737e-01 5.982737e-01
1.690000e-01 6.690000e-01 5.988587e-01 7.643587e-01 5.988587e-01
1.700000e-01 6.700000e-01 5.994436e-01 7.644436e-01 5.994436e-01
1.710000e-01 6.710000e-01 6.000286e-01 7.645286e-01 6.000286e-01
1.720000e-01 6.720000e-01 6.006136e-01 7.646136e-01 6.006136e-01
1.730000e-01 6.730000e-01 6.011985e-01 7.646985e-01 6.011985e-01
1.740000e-01 6.740000e-01 6.017835e-01 7.647835e-01 6.017835e-01
1.750000e-01 6.750000e-01 6.023684e-01 7.648684e-01 6.023684e-01
1.760000e-01 6.760000e-01 6.029534e-01 7.649534e-01 6.029534e-01
1.770000e-01 6.770000e-01 6.035384e-01 7.650384e-01 6.035384e-01
1.780000e-01 6.780000e-01 6.041233e-01 7.651233e-01 6.041233e-01
1.790000e-01 6.790000e-01 6.047083e-01 7.652083e-01 6.047083e-01
1.800000e-01 6.800000e-01 6.052933e-01 7.652933e-01 6.052933e-01
1.810000e-01 6.810000e-01 6.058782e-01 7.653782e-01 6.058782e-01
1.820000e-01 6.820000e-01 6.064632e-01 7.654632e-01 6.064632e-01
1.830000e-01 6.830000e-01 6.070481e-01 7.655481e-01 6.070481e-01
1.840000e-01 6.840000e-01 6.076331e-01 7.656331e-01 6.076331e-01
1.850000e-01 6.850000e-01 6.082181e-01 7.657181e-01 6.082181e-01
1.860000e-01 6.860000e-01 6.088030e-01 7.658030e-01 6.088030e-01
1.870000e-01 6.870000e-01 6.093880e-01 7.658880e-01 6.093880e-01
1.880000e-01 6.880000e-01 6.099730e-01 7.659730e-01 6.099730e-01
1.890000e-01 6.890000e-01 6.105579e-01 7.660579e-01 6.105579e-01
1.900000e-01 6.900000e-01 6.111429e-01 7.661429e-01 6.111429e-01
1.910000e-01 6.910000e-01 6.117278e-01 7.662278e-01 6.117278e-01
1.920000e-01 6.920000e-01 6.123128e-01 7.663128e-01 6.123128e-01
1.930000e-01 6.930000e-01 6.128978e-01 7.663978e-01 6.128978e-01
1.940000e-01 6.940000e-01 6.134827e-01 7.664827e-01 6.134827e-01
1.950000e-01 6.950000e-01 6.140677e-01 7.665677e-01 6.140677e-01
1.960000e-01 6.960000e-01 6.146527e-01 7.666527e-01 6.146527e-01
1.970000e-01 6.970000e-01 6.152376e-01 7.667376e-01 6.152376e-01
1.980000e-01 6.980000e-01 6.158226e-01 7.668226e-01 6.158226e-01
1.990000e-01 6.990000e-01 6.164075e-01 7.669075e-01 6.164075e-01
2.000000e-01 7.000000e-01 6.169925e-01 7.669925e-01 6.169925e-01
2.010000e-01 7.010000e-01 6.175775e-01 7.670775e-01 6.175775e-01
2.020000e-01 7.020000e-01 6.181624e-01 7.671624e-01 6.181624e-01
2.030000e-01 7.030000e-01 6.187474e-01 7.672474e-01 6.187474e-01
2.040000e-01 7.040000e-01 6.193324e-01 7.673324e-01 6.193324e-01
2.050000e-01 7.050000e-01 6.199173e-01 7.674173e-01 6.199173e-01
2.060000e-01 7.060000e-01 6.205023e-01 7.675023e-01 6.205023e-01
2.070000e-01 7.070000e-01 6.210872e-01 7.675872e-01 6.210872e-01
2.080000e-01 7.080000e-01 6.216722e-01 7.676722e-01 6.216722e-01
2.090000e-01 7.090000e-01 6.222572e-01 7.677572e-01 6.222572e-01
2.100000e-01 7.100000e-01 6.228421e-01 7.678421e-01 6.228421e-01
2.110000e-01 7.110000e-01 6.234271e-01 7.679271e-01 6.234271e-01
2.120000e-01 7.120000e-01 6.240121e-01 7.680121e-01 6.240121e-01
2.130000e-01 7.130000e-01 6.245970e-01 7.680970e-01 6.245970e-01
2.140000e-01 7.140000e-01 6.251820e-01 7.681820e-01 6.251820e-01
2.150000e-01 7.140000e-01 6.257669e-01 7.682669e-01 6.257669e-01
2.160000e-01 7.140000e-01 6.263519e-01 7.683519e-01 6.263519e-01
2.170000e-01 7.140000e-01 6.269369e-01 7.684369e-01 6.269369e-01
2.180000e-01 7.140000e-01 6.275218e-01 7.685218e-01 6.275218e-01
2.190000e-01 7.140000e-01 6.281068e-01 7.686068e-01 6.281068e-01
2.200000e-01 7.140000e-01 6.286918e-01 7.686918e-01 6.286918e-01
2.210000e-01 7.140000e-01 6.292767e-01 7.687767e-01 6.292767e-01
2.220000e-01 7.140000e-01 6.298617e-01 7.688617e-01 6.298617e-01
2.230000e-01 7.140000e-01 6.304466e-01 7.689466e-01 6.304466e-01
2.240000e-01 7.140000e-01 6.310316e-01 7.690316e-01 6.310316e-01
2.250000e-01 7.140000e-01 6.316166e-01 7.691166e-01 6.316166e-01
2.260000e-01 7.140000e-01 6.322015e-01 7.692015e-01 6.322015e-01
2.270000e-01 7.140000e-01 6.327865e-01 7.692865e-01 6.327865e-01
2.280000e-01 7.140000e-01 6.333715e-01 7.693715e-01 6.333715e-01
2.290000e-01 7.140000e-01 6.339564e-01 7.694564e-01 6.339564e-01
2.300000e-01 7.140000e-01 6.345414e-01 7.695414e-01 6.345414e-01
2.310000e-01 7.140000e-01 6.351263e-01 7.696263e-01 6.351263e-01
2.320000e-01 7.140000e-01 6.357113e-01 7.697113e-01 6.357113e-01
2.330000e-01 7.140000e-01 6.362963e-01 7.697963e-01 6.362963e-01
2.340000e-01 7.140000e-01 6.368812e-01 7.698812e-01 6.368812e-01
2.350000e-01 7.140000e-01 6.374662e-01 7.699662e-01 6.374662e-01
2.360000e-01 7.140000e-01 6.380512e-01 7.700512e-01 6.380512e-01
2.370000e-01 7.140000e-01 6.386361e-01 7.701361e-01 6.386361e-01
2.380000e-01 7.140000e-01 6.392211e-01 7.702211e-01 6.392211e-01
2.390000e-01 7.140000e-01 6.398060e-01 7.703060e-01 6.398060e-01
2.400000e-01 7.140000e-01 6.403910e-01 7.703910e-01 6.403910e-01
2.410000e-01 7.140000e-01 6.409760e-01 7.704760e-01 6.409760e-01
2.420000e-01 7.140000e-01 6.415609e-01 7.705609e-01 6.415609e-01
2.430000e-01 7.140000e-01 6.421459e-01 7.706459e-01 6.421459e-01
2.440000e-01 7.140000e-01 6.427309e-01 7.707309e-01 6.427309e-01
2.450000e-01 7.140000e-01 6.433158e-01 7.708158e-01 6.433158e-01
2.460000e-01 7.140000e-01 6.439008e-01 7.709008e-01 6.439008e-01
2.470000e-01 7.140000e-01 6.444857e-01 7.709857e-01 6.444857e-01
2.480000e-01 7.140000e-01 6.450707e-01 7.710707e-01 6.450707e-01
2.490000e-01 7.140000e-01 6.456557e-01 7.711557e-01 6.456557e-01
2.500000e-01 7.140000e-01 6.462406e-01 7.712406e-01 6.462406e-01
2.510000e-01 7.510000e-01 6.468256e-01 7.713256e-01 6.468256e-01
2.520000e-01 7.520000e-01 6.474106e-01 7.714106e-01 6.474106e-01
2.530000e-01 7.530000e-01 6.479955e-01 7.714955e-01 6.479955e-01
2.540000e-01 7.540000e-01 6.485805e-01 7.715805e-01 6.485805e-01
2.550000e-01 7.550000e-01 6.491654e-01 7.716654e-01 6.491654e-01
2.560000e-01 7.560000e-01 6.497504e-01 7.717504e-01 6.497504e-01
2.570000e-01 7.570000e-01 6.503354e-01 7.718354e-01 6.503354e-01
2.580000e-01 7.580000e-01 6.509203e-01 7.719203e-01 6.509203e-01
2.590000e-01 7.590000e-01 6.515053e-01 7.720053e-01 6.515053e-01
2.600000e-01 7.600000e-01 6.520903e-01 7.720903e-01 6.520903e-01
2.610000e-01 7.610000e-01 6.526752e-01 7.721752e-01 6.526752e-01
2.620000e-01 7.620000e-01 6.532602e-01 7.722602e-01 6.532602e-01
2.630000e-01 7.630000e-01 6.538451e-01 7.723451e-01 6.538451e-01
2.640000e-01 7.640000e-01 6.544301e-01 7.724301e-01 6.544301e-01
2.650000e-01 7.650000e-01 6.550151e-01 7.725151e-01 6.550151e-01
2.660000e-01 7.660000e-01 6.556000e-01 7.726000e-01 6.556000e-01
2.670000e-01 7.670000e-01 6.561850e-01 7.726850e-01 6.561850e-01
2.680000e-01 7.680000e-01 6.567700e-01 7.727700e-01 6.567700e-01
2.690000e-01 7.690000e-01 6.573549e-01 7.728549e-01 6.573549e-01
2.700000e-01 7.700000e-01 6.579399e-01 7.729399e-01 6.579399e-01
2.710000e-01 7.710000e-01 6.585248e-01 7.730248e-01 6.585248e-01
2.720000e-01 7.720000e-01 6.591098e-01 7.731098e-01 6.591098e-01
2.730000e-01 7.730000e-01 6.596948e-01 7.731948e-01 6.596948e-01
2.740000e-01 7.732797e-01 6.602797e-01 7.732797e-01 6.602797e-01
2.750000e-01 7.733647e-01 6.608647e-01 7.733647e-01 6.608647e-01
2.760000e-01 7.734497e-01 6.614497e-01 7.734497e-01 6.614497e-01
2.770000e-01 7.735346e-01 6.620346e-01 7.735346e-01 6.620346e-01
2.780000e-01 7.736196e-01 6.626196e-01 7.736196e-01 6.626196e-01
2.790000e-01 7.737045e-01 6.632045e-01 7.737045e-01 6.632045e-01
2.800000e-01 7.737895e-01 6.637895e-01 7.737895e-01 6.637895e-01
2.810000e-01 7.738745e-01 6.643745e-01 7.738745e-01 6.643745e-01
2.820000e-01 7.739594e-01 6.649594e-01 7.739594e-01 6.649594e-01
2.830000e-01 7.740444e-01 6.655444e-01 7.740444e-01 6.655444e-01
2.840000e-01 7.741294e-01 6.661294e-01 7.741294e-01 6.661294e-01
2.850000e-01 7.742143e-01 6.667143e-01 7.742143e-01 6.667143e-01
2.860000e-01 7.742993e-01 6.672993e-01 7.742993e-01 6.672993e-01
2.870000e-01 7.743842e-01 6.678842e-01 7.743842e-01 6.678842e-01
2.880000e-01 7.744692e-01 6.684692e-01 7.744692e-01 6.684692e-01
2.890000e-01 7.745542e-01 6.690542e-01 7.745542e-01 6.690542e-01
2.900000e-01 7.746391e-01 6.696391e-01 7.746391e-01 6.696391e-01
2.910000e-01 7.747241e-01 6.702241e-01 7.747241e-01 6.702241e-01
2.920000e-01 7.748091e-01 6.708091e-01 7.748091e-01 6.708091e-01
2.930000e-01 7.748940e-01 6.713940e-01 7.748940e-01 6.713940e-01
2.940000e-01 7.749790e-01 6.719790e-01 7.749790e-01 6.719790e-01
2.950000e-01 7.750639e-01 6.725639e-01 7.750639e-01 6.725639e-01
2.960000e-01 7.751489e-01 6.731489e-01 7.751489e-01 6.731489e-01
2.970000e-01 7.752339e-01 6.737339e-01 7.752339e-01 6.737339e-01
2.980000e-01 7.753188e-01 6.743188e-01 7.753188e-01 6.743188e-01
2.990000e-01 7.754038e-01 6.749038e-01 7.754038e-01 6.749038e-01
3.000000e-01 7.754888e-01 6.754888e-01 7.754888e-01 6.754888e-01
3.010000e-01 7.755737e-01 6.760737e-01 7.755737e-01 6.760737e-01
3.020000e-01 7.756587e-01 6.766587e-01 7.756587e-01 6.766587e-01
3.030000e-01 7.757436e-01 6.772436e-01 7.757436e-01 6.772436e-01
3.040000e-01 7.758286e-01 6.778286e-01 7.758286e-01 6.778286e-01
3.050000e-01 7.759136e-01 6.784136e-01 7.759136e-01 6.784136e-01
3.060000e-01 7.759985e-01 6.789985e-01 7.759985e-01 6.789985e-01
3.070000e-01 7.760835e-01 6.795835e-01 7.760835e-01 6.795835e-01
3.080000e-01 7.761685e-01 6.801685e-01 7.761685e-01 6.801685e-01
3.090000e-01 7.762534e-01 6.807534e-01 7.762534e-01 6.807534e-01
3.100000e-01 7.763384e-01 6.813384e-01 7.763384e-01 6.813384e-01
3.110000e-01 7.764233e-01 6.819233e-01 7.764233e-01 6.819233e-01
3.120000e-01 7.765083e-01 6.825083e-01 7.765083e-01 6.825083e-01
3.130000e-01 7.765933e-01 6.830933e-01 7.765933e-01 6.830933e-01
3.140000e-01 7.766782e-01 6.836782e-01 7.766782e-01 6.836782e-01
3.150000e-01 7.767632e-01 6.842632e-01 7.767632e-01 6.842632e-01
3.160000e-01 7.768482e-01 6.848482e-01 7.768482e-01 6.848482e-01
3.170000e-01 7.769331e-01 6.854331e-01 7.769331e-01 6.854331e-01
3.180000e-01 7.770181e-01 6.860181e-01 7.770181e-01 6.860181e-01
3.190000e-01 7.771030e-01 6.866030e-01 7.771030e-01 6.866030e-01
3.200000e-01 7.771880e-01 6.871880e-01 7.771880e-01 6.871880e-01
3.210000e-01 7.772730e-01 6.877730e-01 7.772730e-01 6.877730e-01
3.220000e-01 7.773579e-01 6.883579e-01 7.773579e-01 6.883579e-01
3.230000e-01 7.774429e-01 6.889429e-01 7.774429e-01 6.889429e-01
3.240000e-01 7.775279e-01 6.895279e-01 7.775279e-01 6.895279e-01
3.250000e-01 7.776128e-01 6.901128e-01 7.776128e-01 6.901128e-01
3.260000e-01 7.776978e-01 6.906978e-01 7.776978e-01 6.906978e-01
3.270000e-01 7.777827e-01 6.912827e-01 7.777827e-01 6.912827e-01
3.280000e-01 7.778677e-01 6.918677e-01 7.778677e-01 6.918677e-01
3.290000e-01 7.779527e-01 6.924527e-01 7.779527e-01 6.924527e-01
3.300000e-01 7.780376e-01 6.930376e-01 7.780376e-01 6.930376e-01
3.310000e-01 7.781226e-01 6.936226e-01 7.781226e-01 6.936226e-01
3.320000e-01 7.782076e-01 6.942076e-01 7.782076e-01 6.942076e-01
3.330000e-01 7.782925e-01 6.947925e-01 7.782925e-01 6.947925e-01
3.340000e-01 7.783775e-01 6.953775e-01 7.783775e-01 6.953775e-01
3.350000e-01 7.784624e-01 6.959624e-01 7.784624e-01 6.959624e-01
3.360000e-01 7.785474e-01 6.965474e-01 7.785474e-01 6.965474e-01
3.370000e-01 7.786324e-01 6.971324e-01 7.786324e-01 6.971324e-01
3.380000e-01 7.787173e-01 6.977173e-01 7.787173e-01 6.977173e-01
3.390000e-01 7.788023e-01 6.983023e-01 7.788023e-01 6.983023e-01
3.400000e-01 7.788873e-01 6.988873e-01 7.788873e-01 6.988873e-01
3.410000e-01 7.789722e-01 6.994722e-01 7.789722e-01 6.994722e-01
3.420000e-01 7.790572e-01 7.000572e-01 7.790572e-01 7.000572e-01
3.430000e-01 7.791421e-01 7.006421e-01 7.791421e-01 7.006421e-01
3.440000e-01 7.792271e-01 7.012271e-01 7.792271e-01 7.012271e-01
3.450000e-01 7.793121e-01 7.018121e-01 7.793121e-01 7.018121e-01
3.460000e-01 7.793970e-01 7.023970e-01 7.793970e-01 7.023970e-01
3.470000e-01 7.794820e-01 7.029820e-01 7.794820e-01 7.029820e-01
3.480000e-01 7.795670e-01 7.035670e-01 7.795670e-01 7.035670e-01
3.490000e-01 7.796519e-01 7.041519e-01 7.796519e-01 7.041519e-01
3.500000e-01 7.797369e-01 7.047369e-01 7.797369e-01 7.047369e-01
3.510000e-01 7.798218e-01 7.053218e-01 7.798218e-01 7.053218e-01
3.520000e-01 7.799068e-01 7.059068e-01 7.799068e-01 7.059068e-01
3.530000e-01 7.799918e-01 7.064918e-01 7.799918e-01 7.064918e-01
3.540000e-01 7.800767e-01 7.070767e-01 7.800767e-01 7.070767e-01
3.550000e-01 7.801617e-01 7.076617e-01 7.801617e-01 7.076617e-01
3.560000e-01 7.802467e-01 7.082467e-01 7.802467e-01 7.082467e-01
3.570000e-01 7.803316e-01 7.088316e-01 7.803316e-01 7.088316e-01
3.580000e-01 7.804166e-01 7.094166e-01 7.804166e-01 7.094166e-01
3.590000e-01 7.805015e-01 7.100015e-01 7.805015e-01 7.100015e-01
3.600000e-01 7.805865e-01 7.105865e-01 7.805865e-01 7.105865e-01
3.610000e-01 7.806715e-01 7.111715e-01 7.806715e-01 7.111715e-01
3.620000e-01 7.807564e-01 7.117564e-01 7.807564e-01 7.117564e-01
3.630000e-01 7.808414e-01 7.123414e-01 7.808414e-01 7.123414e-01
3.640000e-01 7.809264e-01 7.129264e-01 7.809264e-01 7.129264e-01
3.650000e-01 7.810113e-01 7.135113e-01 7.810113e-01 7.135113e-01
3.660000e-01 7.810963e-01 7.140963e-01 7.810963e-01 7.140963e-01
3.670000e-01 7.811812e-01 7.146812e-01 7.811812e-01 7.146812e-01
3.680000e-01 7.812662e-01 7.152662e-01 7.812662e-01 7.152662e-01
3.690000e-01 7.813512e-01 7.158512e-01 7.813512e-01 7.158512e-01
3.700000e-01 7.814361e-01 7.164361e-01 7.814361e-01 7.164361e-01
3.710000e-01 7.815211e-01 7.170211e-01 7.815211e-01 7.170211e-01
3.720000e-01 7.816061e-01 7.176061e-01 7.816061e-01 7.176061e-01
3.730000e-01 7.816910e-01 7.181910e-01 7.816910e-01 7.181910e-01
3.740000e-01 7.817760e-01 7.187760e-01 7.817760e-01 7.187760e-01
3.750000e-01 7.818609e-01 7.193609e-01 7.818609e-01 7.193609e-01
3.760000e-01 7.819459e-01 7.199459e-01 7.819459e-01 7.199459e-01
3.770000e-01 7.820309e-01 7.205309e-01 7.820309e-01 7.205309e-01
3.780000e-01 7.821158e-01 7.211158e-01 7.821158e-01 7.211158e-01
3.790000e-01 7.822008e-01 7.217008e-01 7.822008e-01 7.217008e-01
3.800000e-01 7.822858e-01 7.222858e-01 7.822858e-01 7.222858e-01
3.810000e-01 7.823707e-01 7.228707e-01 7.823707e-01 7.228707e-01
3.820000e-01 7.824557e-01 7.234557e-01 7.824557e-01 7.234557e-01
3.830000e-01 7.825406e-01 7.240406e-01 7.825406e-01 7.240406e-01
3.840000e-01 7.826256e-01 7.246256e-01 7.826256e-01 7.246256e-01
3.850000e-01 7.827106e-01 7.252106e-01 7.827106e-01 7.252106e-01
3.860000e-01 7.827955e-01 7.257955e-01 7.827955e-01 7.257955e-01
3.870000e-01 7.828805e-01 7.263805e-01 7.828805e-01 7.263805e-01
3.880000e-01 7.829655e-01 7.269655e-01 7.829655e-01 7.269655e-01
3.890000e-01 7.830504e-01 7.275504e-01 7.830504e-01 7.275504e-01
3.900000e-01 7.831354e-01 7.281354e-01 7.831354e-01 7.281354e-01
3.910000e-01 7.832203e-01 7.287203e-01 7.832203e-01 7.287203e-01
3.920000e-01 7.833053e-01 7.293053e-01 7.833053e-01 7.293053e-01
3.930000e-01 7.833903e-01 7.298903e-01 7.833903e-01 7.298903e-01
3.940000e-01 7.834752e-01 7.304752e-01 7.834752e-01 7.304752e-01
3.950000e-01 7.835602e-01 7.310602e-01 7.835602e-01 7.310602e-01
3.960000e-01 7.836452e-01 7.316452e-01 7.836452e-01 7.316452e-01
3.970000e-01 7.837301e-01 7.322301e-01 7.837301e-01 7.322301e-01
3.980000e-01 7.838151e-01 7.328151e-01 7.838151e-01 7.328151e-01
3.990000e-01 7.839000e-01 7.334000e-01 7.839000e-01 7.334000e-01
4.000000e-01 7.839850e-01 7.339850e-01 7.839850e-01 7.339850e-01
4.010000e-01 7.840700e-01 7.345700e-01 7.840700e-01 7.345700e-01
4.020000e-01 7.841549e-01 7.351549e-01 7.841549e-01 7.351549e-01
4.030000e-01 7.842399e-01 7.357399e-01 7.842399e-01 7.357399e-01
4.040000e-01 7.843249e-01 7.363249e-01 7.843249e-01 7.363249e-01
4.050000e-01 7.844098e-01 7.369098e-01 7.844098e-01 7.369098e-01
4.060000e-01 7.844948e-01 7.374948e-01 7.844948e-01 7.374948e-01
4.070000e-01 7.845797e-01 7.380797e-01 7.845797e-01 7.380797e-01
4.080000e-01 7.846647e-01 7.386647e-01 7.846647e-01 7.386647e-01
4.090000e-01 7.847497e-01 7.392497e-01 7.847497e-01 7.392497e-01
4.100000e-01 7.848346e-01 7.398346e-01 7.848346e-01 7.398346e-01
4.110000e-01 7.849196e-01 7.404196e-01 7.849196e-01 7.404196e-01
4.120000e-01 7.850046e-01 7.410046e-01 7.850046e-01 7.410046e-01
4.130000e-01 7.850895e-01 7.415895e-01 7.850895e-01 7.415895e-01
4.140000e-01 7.851745e-01 7.421745e-01 7.851745e-01 7.421745e-01
4.150000e-01 7.852594e-01 7.427594e-01 7.852594e-01 7.427594e-01
4.160000e-01 7.853444e-01 7.433444e-01 7.853444e-01 7.433444e-01
4.170000e-01 7.854294e-01 7.439294e-01 7.854294e-01 7.439294e-01
4.180000e-01 7.855143e-01 7.445143e-01 7.855143e-01 7.445143e-01
4.190000e-01 7.855993e-01 7.450993e-01 7.855993e-01 7.450993e-01
4.200000e-01 7.856843e-01 7.456843e-01 7.856843e-01 7.456843e-01
4.210000e-01 7.857692e-01 7.462692e-01 7.857692e-01 7.462692e-01
4.220000e-01 7.858542e-01 7.468542e-01 7.858542e-01 7.468542e-01
4.230000e-01 7.859391e-01 7.474391e-01 7.859391e-01 7.474391e-01
4.240000e-01 7.860241e-01 7.480241e-01 7.860241e-01 7.480241e-01
4.250000e-01 7.861091e-01 7.486091e-01 7.861091e-01 7.486091e-01
4.260000e-01 7.861940e-01 7.491940e-01 7.861940e-01 7.491940e-01
4.270000e-01 7.862790e-01 7.497790e-01 7.862790e-01 7.497790e-01
4.280000e-01 7.863640e-01 7.503640e-01 7.863640e-01 7.503640e-01
4.290000e-01 7.864489e-01 7.509489e-01 7.864489e-01 7.509489e-01
4.300000e-01 7.865339e-01 7.515339e-01 7.865339e-01 7.515339e-01
4.310000e-01 7.866188e-01 7.521188e-01 7.866188e-01 7.521188e-01
4.320000e-01 7.867038e-01 7.527038e-01 7.867038e-01 7.527038e-01
4.330000e-01 7.867888e-01 7.532888e-01 7.867888e-01 7.532888e-01
4.340000e-01 7.868737e-01 7.538737e-01 7.868737e-01 7.538737e-01
4.350000e-01 7.869587e-01 7.544587e-01 7.869587e-01 7.544587e-01
4.360000e-01 7.870437e-01 7.550437e-01 7.870437e-01 7.550437e-01
4.370000e-01 7.871286e-01 7.556286e-01 7.871286e-01 7.556286e-01
4.380000e-01 7.872136e-01 7.562136e-01 7.872136e-01 7.562136e-01
4.390000e-01 7.872985e-01 7.567985e-01 7.872985e-01 7.567985e-01
4.400000e-01 7.873835e-01 7.573835e-01 7.873835e-01 7.573835e-01
4.410000e-01 7.874685e-01 7.579685e-01 7.874685e-01 7.579685e-01
4.420000e-01 7.875534e-01 7.585534e-01 7.875534e-01 7.585534e-01
4.430000e-01 7.876384e-01 7.591384e-01 7.876384e-01 7.591384e-01
4.440000e-01 7.877234e-01 7.597234e-01 7.877234e-01 7.597234e-01
4.450000e-01 7.878083e-01 7.603083e-01 7.878083e-01 7.603083e-01
4.460000e-01 7.878933e-01 7.608933e-01 7.878933e-01 7.608933e-01
4.470000e-01 7.879782e-01 7.614782e-01 7.879782e-01 7.614782e-01
4.480000e-01 7.880632e-01 7.620632e-01 7.880632e-01 7.620632e-01
4.490000e-01 7.881482e-01 7.626482e-01 7.881482e-01 7.626482e-01
4.500000e-01 7.882331e-01 7.632331e-01 7.882331e-01 7.632331e-01
4.510000e-01 7.883181e-01 7.638181e-01 7.883181e-01 7.638181e-01
4.520000e-01 7.884031e-01 7.644031e-01 7.884031e-01 7.644031e-01
4.530000e-01 7.884880e-01 7.649880e-01 7.884880e-01 7.649880e-01
4.540000e-01 7.885730e-01 7.655730e-01 7.885730e-01 7.655730e-01
4.550000e-01 7.886579e-01 7.661579e-01 7.886579e-01 7.661579e-01
4.560000e-01 7.887429e-01 7.667429e-01 7.887429e-01 7.667429e-01
4.570000e-01 7.888279e-01 7.673279e-01 7.888279e-01 7.673279e-01
4.580000e-01 7.889128e-01 7.679128e-01 7.889128e-01 7.679128e-01
4.590000e-01 7.889978e-01 7.684978e-01 7.889978e-01 7.684978e-01
4.600000e-01 7.890828e-01 7.690828e-01 7.890828e-01 7.690828e-01
4.610000e-01 7.891677e-01 7.696677e-01 7.891677e-01 7.696677e-01
4.620000e-01 7.892527e-01 7.702527e-01 7.892527e-01 7.702527e-01
4.630000e-01 7.893376e-01 7.708376e-01 7.893376e-01 7.708376e-01
4.640000e-01 7.894226e-01 7.714226e-01 7.894226e-01 7.714226e-01
4.650000e-01 7.895076e-01 7.720076e-01 7.895076e-01 7.720076e-01
4.660000e-01 7.895925e-01 7.725925e-01 7.895925e-01 7.725925e-01
4.670000e-01 7.896775e-01 7.731775e-01 7.896775e-01 7.731775e-01
4.680000e-01 7.897625e-01 7.737625e-01 7.897625e-01 7.737625e-01
4.690000e-01 7.898474e-01 7.743474e-01 7.898474e-01 7.743474e-01
4.700000e-01 7.899324e-01 7.749324e-01 7.899324e-01 7.749324e-01
4.710000e-01 7.900173e-01 7.755173e-01 7.900173e-01 7.755173e-01
4.720000e-01 7.901023e-01 7.761023e-01 7.901023e-01 7.761023e-01
4.730000e-01 7.901873e-01 7.766873e-01 7.901873e-01 7.766873e-01
4.740000e-01 7.902722e-01 7.772722e-01 7.902722e-01 7.772722e-01
4.750000e-01 7.903572e-01 7.778572e-01 7.903572e-01 7.778572e-01
4.760000e-01 7.904422e-01 7.784422e-01 7.904422e-01 7.784422e-01
4.770000e-01 7.905271e-01 7.790271e-01 7.905271e-01 7.790271e-01
4.780000e-01 7.906121e-01 7.796121e-01 7.906121e-01 7.796121e-01
4.790000e-01 7.906970e-01 7.801970e-01 7.906970e-01 7.801970e-01
4.800000e-01 7.907820e-01 7.807820e-01 7.907820e-01 7.807820e-01
4.810000e-01 7.908670e-01 7.813670e-01 7.908670e-01 7.813670e-01
4.820000e-01 7.909519e-01 7.819519e-01 7.909519e-01 7.819519e-01
4.830000e-01 7.910369e-01 7.825369e-01 7.910369e-01 7.825369e-01
4.840000e-01 7.911219e-01 7.831219e-01 7.911219e-01 7.831219e-01
4.850000e-01 7.912068e-01 7.837068e-01 7.912068e-01 7.837068e-01
4.860000e-01 7.912918e-01 7.842918e-01 7.912918e-01 7.842918e-01
4.870000e-01 7.913767e-01 7.848767e-01 7.913767e-01 7.848767e-01
4.880000e-01 7.914617e-01 7.854617e-01 7.914617e-01 7.854617e-01
4.890000e-01 7.915467e-01 7.860467e-01 7.915467e-01 7.860467e-01
4.900000e-01 7.916316e-01 7.866316e-01 7.916316e-01 7.866316e-01
4.910000e-01 7.917166e-01 7.872166e-01 7.917166e-01 7.872166e-01
4.920000e-01 7.918016e-01 7.878016e-01 7.918016e-01 7.878016e-01
4.930000e-01 7.918865e-01 7.883865e-01 7.918865e-01 7.883865e-01
4.940000e-01 7.919715e-01 7.889715e-01 7.919715e-01 7.889715e-01
4.950000e-01 7.920564e-01 7.895564e-01 7.920564e-01 7.895564e-01
4.960000e-01 7.921414e-01 7.901414e-01 7.921414e-01 7.901414e-01
4.970000e-01 7.922264e-01 7.907264e-01 7.922264e-01 7.907264e-01
4.980000e-01 7.923113e-01 7.913113e-01 7.923113e-01 7.913113e-01
4.990000e-01 7.923963e-01 7.918963e-01 7.923963e-01 7.918963e-01
5.000000e-01 7.924813e-01 7.924813e-01 7.924813e-01 7.924813e-01
5.010000e-01 9.517353e-01 9.170000e-01 9.223124e-01 8.808958e-01
5.020000e-01 9.517353e-01 9.173333e-01 9.224900e-01 8.813234e-01
5.030000e-01 9.517353e-01 9.176667e-01 9.226676e-01 8.817510e-01
5.040000e-01 9.517353e-01 9.180000e-01 9.228452e-01 8.821786e-01
5.050000e-01 9.517353e-01 9.183333e-01 9.230228e-01 8.826062e-01
5.060000e-01 9.517353e-01 9.186667e-01 9.232004e-01 8.830338e-01
5.070000e-01 9.517353e-01 9.190000e-01 9.233780e-01 8.834614e-01
5.080000e-01 9.517353e-01 9.193333e-01 9.235556e-01 8.838890e-01
5.090000e-01 9.517353e-01 9.196667e-01 9.237333e-01 8.843166e-01
5.100000e-01 9.517353e-01 9.200000e-01 9.239109e-01 8.847442e-01
5.110000e-01 9.517353e-01 9.203333e-01 9.240885e-01 8.851718e-01
5.120000e-01 9.517353e-01 9.206667e-01 9.242661e-01 8.855994e-01
5.130000e-01 9.517353e-01 9.210000e-01 9.244437e-01 8.860270e-01
5.140000e-01 9.517353e-01 9.213333e-01 9.246213e-01 8.864546e-01
5.150000e-01 9.517353e-01 9.216667e-01 9.247989e-01 8.868822e-01
5.160000e-01 9.517353e-01 9.220000e-01 9.249765e-01 8.873098e-01
5.170000e-01 9.517353e-01 9.223333e-01 9.251541e-01 8.877374e-01
5.180000e-01 9.517353e-01 9.226667e-01 9.253317e-01 8.881650e-01
5.190000e-01 9.517353e-01 9.230000e-01 9.255093e-01 8.885926e-01
5.200000e-01 9.517353e-01 9.233333e-01 9.256869e-01 8.890202e-01
5.210000e-01 9.517353e-01 9.236667e-01 9.258645e-01 8.894478e-01
5.220000e-01 9.517353e-01 9.240000e-01 9.260421e-01 8.898754e-01
5.230000e-01 9.517353e-01 9.243333e-01 9.262197e-01 8.903030e-01
5.240000e-01 9.517353e-01 9.246667e-01 9.263973e-01 8.907306e-01
5.250000e-01 9.517353e-01 9.250000e-01 9.265749e-01 8.911582e-01
5.260000e-01 9.517353e-01 9.253333e-01 9.267525e-01 8.915858e-01
5.270000e-01 9.517353e-01 9.256667e-01 9.269301e-01 8.920134e-01
5.280000e-01 9.517353e-01 9.260000e-01 9.271077e-01 8.924410e-01
5.290000e-01 9.517353e-01 9.263333e-01 9.272853e-01 8.928686e-01
5.300000e-01 9.517353e-01 9.266667e-01 9.274629e-01 8.932962e-01
5.310000e-01 9.517353e-01 9.270000e-01 9.276405e-01 8.937238e-01
5.320000e-01 9.517353e-01 9.273333e-01 9.278181e-01 8.941515e-01
5.330000e-01 9.517353e-01 9.276667e-01 9.279957e-01 8.945791e-01
5.340000e-01 9.517353e-01 9.280000e-01 9.281733e-01 8.950067e-01
5.350000e-01 9.517353e-01 9.283333e-01 9.283509e-01 8.954343e-01
5.360000e-01 9.517353e-01 9.286667e-01 9.285285e-01 8.958619e-01
5.370000e-01 9.517353e-01 9.290000e-01 9.287061e-01 8.962895e-01
5.380000e-01 9.517353e-01 9.293333e-01 9.288837e-01 8.967171e-01
5.390000e-01 9.517353e-01 9.296667e-01 9.290613e-01 8.971447e-01
5.400000e-01 9.517353e-01 9.300000e-01 9.292389e-01 8.975723e-01
5.410000e-01 9.517353e-01 9.303333e-01 9.294165e-01 8.979999e-01
5.420000e-01 9.517353e-01 9.306667e-01 9.295941e-01 8.984275e-01
5.430000e-01 9.517353e-01 9.310000e-01 9.297718e-01 8.988551e-01
5.440000e-01 9.517353e-01 9.313333e-01 9.299494e-01 8.992827e-01
5.450000e-01 9.517353e-01 9.316667e-01 9.301270e-01 8.997103e-01
5.460000e-01 9.517353e-01 9.320000e-01 9.303046e-01 9.001379e-01
5.470000e-01 9.517353e-01 9.323333e-01 9.304822e-01 9.005655e-01
5.480000e-01 9.517353e-01 9.326667e-01 9.306598e-01 9.009931e-01
5.490000e-01 9.517353e-01 9.330000e-01 9.308374e-01 9.014207e-01
5.500000e-01 9.517353e-01 9.333333e-01 9.310150e-01 9.018483e-01
5.510000e-01 9.517353e-01 9.336667e-01 9.311926e-01 9.022759e-01
5.520000e-01 9.517353e-01 9.340000e-01 9.313702e-01 9.027035e-01
5.530000e-01 9.517353e-01 9.343333e-01 9.315478e-01 9.031311e-01
5.540000e-01 9.517353e-01 9.346667e-01 9.317254e-01 9.035587e-01
5.550000e-01 9.517353e-01 9.350000e-01 9.319030e-01 9.039863e-01
5.560000e-01 9.517353e-01 9.353333e-01 9.320806e-01 9.044139e-01
5.570000e-01 9.517353e-01 9.356667e-01 9.322582e-01 9.048415e-01
5.580000e-01 9.517353e-01 9.360000e-01 9.324358e-01 9.052691e-01
5.590000e-01 9.517353e-01 9.363333e-01 9.326134e-01 9.056967e-01
5.600000e-01 9.517353e-01 9.366667e-01 9.327910e-01 9.061243e-01
5.610000e-01 9.517353e-01 9.370000e-01 9.329686e-01 9.065519e-01
5.620000e-01 9.517353e-01 9.373333e-01 9.331462e-01 9.069795e-01
5.630000e-01 9.517353e-01 9.376667e-01 9.333238e-01 9.074071e-01
5.640000e-01 9.517353e-01 9.380000e-01 9.335014e-01 9.078347e-01
5.650000e-01 9.517353e-01 9.383333e-01 9.336790e-01 9.082624e-01
5.660000e-01 9.517353e-01 9.386667e-01 9.338566e-01 9.086900e-01
5.670000e-01 9.517353e-01 9.390000e-01 9.340342e-01 9.091176e-01
5.680000e-01 9.517353e-01 9.393333e-01 9.342118e-01 9.095452e-01
5.690000e-01 9.517353e-01 9.396667e-01 9.343894e-01 9.099728e-01
5.700000e-01 9.517353e-01 9.400000e-01 9.345670e-01 9.104004e-01
5.710000e-01 9.517353e-01 9.403333e-01 9.347446e-01 9.108280e-01
5.720000e-01 9.517353e-01 9.406667e-01 9.349222e-01 9.112556e-01
5.730000e-01 9.517353e-01 9.410000e-01 9.350998e-01 9.116832e-01
5.740000e-01 9.517353e-01 9.413333e-01 9.352774e-01 9.121108e-01
5.750000e-01 9.517353e-01 9.416667e-01 9.354550e-01 9.125384e-01
5.760000e-01 9.517353e-01 9.420000e-01 9.356327e-01 9.129660e-01
5.770000e-01 9.517353e-01 9.423333e-01 9.358103e-01 9.133936e-01
5.780000e-01 9.517353e-01 9.426667e-01 9.359879e-01 9.138212e-01
5.790000e-01 9.517353e-01 9.430000e-01 9.361655e-01 9.142488e-01
5.800000e-01 9.517353e-01 9.433333e-01 9.363431e-01 9.146764e-01
5.810000e-01 9.517353e-01 9.436667e-01 9.365207e-01 9.151040e-01
5.820000e-01 9.517353e-01 9.440000e-01 9.366983e-01 9.155316e-01
5.830000e-01 9.517353e-01 9.443333e-01 9.368759e-01 9.159592e-01
5.840000e-01 9.517353e-01 9.446667e-01 9.370535e-01 9.163868e-01
5.850000e-01 9.517353e-01 9.450000e-01 9.372311e-01 9.168144e-01
5.860000e-01 9.517353e-01 9.453333e-01 9.374087e-01 9.172420e-01
5.870000e-01 9.517353e-01 9.456667e-01 9.375863e-01 9.176696e-01
5.880000e-01 9.517353e-01 9.460000e-01 9.377639e-01 9.180972e-01
5.890000e-01 9.517353e-01 9.463333e-01 9.379415e-01 9.185248e-01
5.900000e-01 9.517353e-01 9.466667e-01 9.381191e-01 9.189524e-01
5.910000e-01 9.517353e-01 9.470000e-01 9.382967e-01 9.193800e-01
5.920000e-01 9.517353e-01 9.473333e-01 9.384743e-01 9.198076e-01
5.930000e-01 9.517353e-01 9.476667e-01 9.386519e-01 9.202352e-01
5.940000e-01 9.517353e-01 9.480000e-01 9.388295e-01 9.206628e-01
5.950000e-01 9.517353e-01 9.483333e-01 9.390071e-01 9.210904e-01
5.960000e-01 9.517353e-01 9.486667e-01 9.391847e-01 9.215180e-01
5.970000e-01 9.517353e-01 9.490000e-01 9.393623e-01 9.219456e-01
5.980000e-01 9.517353e-01 9.493333e-01 9.395399e-01 9.223732e-01
5.990000e-01 9.517353e-01 9.496667e-01 9.397175e-01 9.228009e-01
6.000000e-01 9.517353e-01 9.500000e-01 9.398951e-01 9.232285e-01
6.010000e-01 9.517353e-01 9.502500e-01 9.400727e-01 9.236561e-01
6.020000e-01 9.517353e-01 9.505000e-01 9.402503e-01 9.240837e-01
6.030000e-01 9.517353e-01 9.507500e-01 9.404279e-01 9.245113e-01
6.040000e-01 9.517353e-01 9.510000e-01 9.406055e-01 9.249389e-01
6.050000e-01 9.517353e-01 9.512500e-01 9.407831e-01 9.253665e-01
6.060000e-01 9.517353e-01 9.515000e-01 9.409607e-01 9.257941e-01
6.070000e-01 9.517353e-01 9.517353e-01 9.411383e-01 9.262217e-01
6.080000e-01 9.517353e-01 9.517353e-01 9.413159e-01 9.266493e-01
6.090000e-01 9.517353e-01 9.517353e-01 9.414935e-01 9.270769e-01
6.100000e-01 9.517353e-01 9.517353e-01 9.416712e-01 9.275045e-01
6.110000e-01 9.517353e-01 9.517353e-01 9.418488e-01 9.279321e-01
6.120000e-01 9.517353e-01 9.517353e-01 9.420264e-01 9.283597e-01
6.130000e-01 9.517353e-01 9.517353e-01 9.422040e-01 9.287873e-01
6.140000e-01 9.517353e-01 9.517353e-01 9.423816e-01 9.292149e-01
6.150000e-01 9.517353e-01 9.517353e-01 9.425592e-01 9.296425e-01
6.160000e-01 9.517353e-01 9.517353e-01 9.427368e-01 9.300701e-01
6.170000e-01 9.517353e-01 9.517353e-01 9.429144e-01 9.304977e-01
6.180000e-01 9.517353e-01 9.517353e-01 9.430920e-01 9.309253e-01
6.190000e-01 9.517353e-01 9.517353e-01 9.432696e-01 9.313529e-01
6.200000e-01 9.517353e-01 9.517353e-01 9.434472e-01 9.317805e-01
6.210000e-01 9.517353e-01 9.517353e-01 9.436248e-01 9.322081e-01
6.220000e-01 9.517353e-01 9.517353e-01 9.438024e-01 9.326357e-01
6.230000e-01 9.517353e-01 9.517353e-01 9.439800e-01 9.330633e-01
6.240000e-01 9.517353e-01 9.517353e-01 9.441576e-01 9.334909e-01
6.250000e-01 9.517353e-01 9.517353e-01 9.443352e-01 9.339185e-01
6.260000e-01 9.517353e-01 9.517353e-01 9.445128e-01 9.343461e-01
6.270000e-01 9.517353e-01 9.517353e-01 9.446904e-01 9.347737e-01
6.280000e-01 9.517353e-01 9.517353e-01 9.448680e-01 9.352013e-01
6.290000e-01 9.517353e-01 9.517353e-01 9.450456e-01 9.356289e-01
6.300000e-01 9.517353e-01 9.517353e-01 9.452232e-01 9.360565e-01
6.310000e-01 9.517353e-01 9.517353e-01 9.454008e-01 9.364841e-01
6.320000e-01 9.517353e-01 9.517353e-01 9.455784e-01 9.369118e-01
6.330000e-01 9.517353e-01 9.517353e-01 9.457560e-01 9.373394e-01
6.340000e-01 9.517353e-01 9.517353e-01 9.459336e-01 9.377670e-01
6.350000e-01 9.517353e-01 9.517353e-01 9.461112e-01 9.381946e-01
6.360000e-01 9.517353e-01 9.517353e-01 9.462888e-01 9.386222e-01
6.370000e-01 9.517353e-01 9.517353e-01 9.464664e-01 9.390498e-01
6.380000e-01 9.517353e-01 9.517353e-01 9.466440e-01 9.394774e-01
6.390000e-01 9.517353e-01 9.517353e-01 9.468216e-01 9.399050e-01
6.400000e-01 9.517353e-01 9.517353e-01 9.469992e-01 9.403326e-01
6.410000e-01 9.517353e-01 9.517353e-01 9.471768e-01 9.407602e-01
6.420000e-01 9.517353e-01 9.517353e-01 9.473544e-01 9.411878e-01
6.430000e-01 9.517353e-01 9.517353e-01 9.475320e-01 9.416154e-01
6.440000e-01 9.517353e-01 9.517353e-01 9.477097e-01 9.420430e-01
6.450000e-01 9.517353e-01 9.517353e-01 9.478873e-01 9.424706e-01
6.460000e-01 9.517353e-01 9.517353e-01 9.480649e-01 9.428982e-01
6.470000e-01 9.517353e-01 9.517353e-01 9.482425e-01 9.433258e-01
6.480000e-01 9.517353e-01 9.517353e-01 9.484201e-01 9.437534e-01
6.490000e-01 9.517353e-01 9.517353e-01 9.485977e-01 9.441810e-01
6.500000e-01 9.517353e-01 9.517353e-01 9.487753e-01 9.446086e-01
6.510000e-01 9.517353e-01 9.517353e-01 9.489529e-01 9.450362e-01
6.520000e-01 9.517353e-01 9.517353e-01 9.491305e-01 9.454638e-01
6.530000e-01 9.517353e-01 9.517353e-01 9.493081e-01 9.458914e-01
6.540000e-01 9.517353e-01 9.517353e-01 9.494857e-01 9.463190e-01
6.550000e-01 9.517353e-01 9.517353e-01 9.496633e-01 9.467466e-01
6.560000e-01 9.517353e-01 9.517353e-01 9.498409e-01 9.471742e-01
6.570000e-01 9.517353e-01 9.517353e-01 9.500185e-01 9.476018e-01
6.580000e-01 9.517353e-01 9.517353e-01 9.501961e-01 9.480294e-01
6.590000e-01 9.517353e-01 9.517353e-01 9.503737e-01 9.484570e-01
6.600000e-01 9.517353e-01 9.517353e-01 9.505513e-01 9.488846e-01
6.610000e-01 9.517353e-01 9.517353e-01 9.507289e-01 9.493122e-01
6.620000e-01 9.517353e-01 9.517353e-01 9.509065e-01 9.497398e-01
6.630000e-01 9.517353e-01 9.517353e-01 9.510841e-01 9.501674e-01
6.640000e-01 9.517353e-01 9.517353e-01 9.512617e-01 9.505950e-01
6.650000e-01 9.517353e-01 9.517353e-01 9.514393e-01 9.510226e-01
6.660000e-01 9.517353e-01 9.517353e-01 9.516169e-01 9.514503e-01
6.670000e-01 9.833667e-01 9.667333e-01 9.768850e-01 9.630516e-01
6.680000e-01 9.834667e-01 9.669333e-01 9.770377e-01 9.633710e-01
6.690000e-01 9.835667e-01 9.671333e-01 9.771905e-01 9.636905e-01
6.700000e-01 9.836667e-01 9.673333e-01 9.773432e-01 9.640099e-01
6.710000e-01 9.837667e-01 9.675333e-01 9.774960e-01 9.643293e-01
6.720000e-01 9.838667e-01 9.677333e-01 9.776487e-01 9.646487e-01
6.730000e-01 9.839667e-01 9.679333e-01 9.778015e-01 9.649681e-01
6.740000e-01 9.840667e-01 9.681333e-01 9.779542e-01 9.652875e-01
6.750000e-01 9.841667e-01 9.683333e-01 9.781070e-01 9.656070e-01
6.760000e-01 9.842667e-01 9.685333e-01 9.782597e-01 9.659264e-01
6.770000e-01 9.843667e-01 9.687333e-01 9.784125e-01 9.662458e-01
6.780000e-01 9.844667e-01 9.689333e-01 9.785652e-01 9.665652e-01
6.790000e-01 9.845667e-01 9.691333e-01 9.787180e-01 9.668846e-01
6.800000e-01 9.846667e-01 9.693333e-01 9.788707e-01 9.672041e-01
6.810000e-01 9.847667e-01 9.695333e-01 9.790235e-01 9.675235e-01
6.820000e-01 9.848667e-01 9.697333e-01 9.791762e-01 9.678429e-01
6.830000e-01 9.849667e-01 9.699333e-01 9.793290e-01 9.681623e-01
6.840000e-01 9.850667e-01 9.701333e-01 9.794817e-01 9.684817e-01
6.850000e-01 9.851667e-01 9.703333e-01 9.796345e-01 9.688011e-01
6.860000e-01 9.852667e-01 9.705333e-01 9.797872e-01 9.691206e-01
6.870000e-01 9.853667e-01 9.707333e-01 9.799400e-01 9.694400e-01
6.880000e-01 9.854667e-01 9.709333e-01 9.800927e-01 9.697594e-01
6.890000e-01 9.855667e-01 9.711333e-01 9.802455e-01 9.700788e-01
6.900000e-01 9.856667e-01 9.713333e-01 9.803982e-01 9.703982e-01
6.910000e-01 9.857667e-01 9.715333e-01 9.805510e-01 9.707176e-01
6.920000e-01 9.858667e-01 9.717333e-01 9.807037e-01 9.710371e-01
6.930000e-01 9.859667e-01 9.719333e-01 9.808565e-01 9.713565e-01
6.940000e-01 9.860667e-01 9.721333e-01 9.810092e-01 9.716759e-01
6.950000e-01 9.861667e-01 9.723333e-01 9.811620e-01 9.719953e-01
6.960000e-01 9.862667e-01 9.725333e-01 9.813147e-01 9.723147e-01
6.970000e-01 9.863667e-01 9.727333e-01 9.814675e-01 9.724873e-01
6.980000e-01 9.864667e-01 9.729333e-01 9.816202e-01 9.726869e-01
6.990000e-01 9.865667e-01 9.731333e-01 9.817730e-01 9.728865e-01
7.000000e-01 9.866667e-01 9.733333e-01 9.819257e-01 9.730862e-01
7.010000e-01 9.867667e-01 9.735333e-01 9.820785e-01 9.732858e-01
7.020000e-01 9.868667e-01 9.737333e-01 9.822312e-01 9.734855e-01
7.030000e-01 9.869667e-01 9.739333e-01 9.823840e-01 9.736851e-01
7.040000e-01 9.870667e-01 9.741333e-01 9.825367e-01 9.738848e-01
7.050000e-01 9.871667e-01 9.743333e-01 9.826895e-01 9.740844e-01
7.060000e-01 9.872667e-01 9.745333e-01 9.828422e-01 9.742841e-01
7.070000e-01 9.873667e-01 9.747333e-01 9.829950e-01 9.744837e-01
7.080000e-01 9.874667e-01 9.749333e-01 9.831478e-01 9.746834e-01
7.090000e-01 9.875667e-01 9.751333e-01 9.833005e-01 9.748830e-01
7.100000e-01 9.876667e-01 9.753333e-01 9.834533e-01 9.750827e-01
7.110000e-01 9.877667e-01 9.755333e-01 9.836060e-01 9.752823e-01
7.120000e-01 9.878667e-01 9.757333e-01 9.837588e-01 9.754820e-01
7.130000e-01 9.879667e-01 9.759333e-01 9.839115e-01 9.756816e-01
7.140000e-01 9.880667e-01 9.761333e-01 9.840643e-01 9.758813e-01
7.150000e-01 9.881548e-01 9.763095e-01 9.842170e-01 9.760809e-01
7.160000e-01 9.882381e-01 9.764762e-01 9.843698e-01 9.762805e-01
7.170000e-01 9.883214e-01 9.766429e-01 9.845225e-01 9.764802e-01
7.180000e-01 9.884048e-01 9.768095e-01 9.846753e-01 9.766798e-01
7.190000e-01 9.884881e-01 9.769762e-01 9.848280e-01 9.768795e-01
7.200000e-01 9.885714e-01 9.771429e-01 9.849808e-01 9.770791e-01
7.210000e-01 9.886548e-01 9.773095e-01 9.851335e-01 9.772774e-01
7.220000e-01 9.887381e-01 9.774762e-01 9.852863e-01 9.774440e-01
7.230000e-01 9.888214e-01 9.776429e-01 9.854390e-01 9.776107e-01
7.240000e-01 9.889048e-01 9.778095e-01 9.855918e-01 9.777773e-01
7.250000e-01 9.889881e-01 9.779762e-01 9.857445e-01 9.779439e-01
7.260000e-01 9.890714e-01 9.781429e-01 9.858973e-01 9.781105e-01
7.270000e-01 9.891548e-01 9.783095e-01 9.860500e-01 9.782772e-01
7.280000e-01 9.892381e-01 9.784762e-01 9.862028e-01 9.784438e-01
7.290000e-01 9.893214e-01 9.786429e-01 9.863555e-01 9.786104e-01
7.300000e-01 9.894048e-01 9.788095e-01 9.865083e-01 9.787770e-01
7.310000e-01 9.894881e-01 9.789762e-01 9.866610e-01 9.789436e-01
7.320000e-01 9.895714e-01 9.791429e-01 9.868138e-01 9.791103e-01
7.330000e-01 9.896548e-01 9.793095e-01 9.869665e-01 9.792769e-01
7.340000e-01 9.897381e-01 9.794762e-01 9.871193e-01 9.794435e-01
7.350000e-01 9.898214e-01 9.796429e-01 9.872720e-01 9.796101e-01
7.360000e-01 9.899048e-01 9.798095e-01 9.874248e-01 9.797768e-01
7.370000e-01 9.899881e-01 9.799762e-01 9.875775e-01 9.799434e-01
7.380000e-01 9.900714e-01 9.801429e-01 9.877303e-01 9.801100e-01
7.390000e-01 9.901548e-01 9.803095e-01 9.878830e-01 9.802766e-01
7.400000e-01 9.902381e-01 9.804762e-01 9.880358e-01 9.804432e-01
7.410000e-01 9.903214e-01 9.806429e-01 9.881885e-01 9.806099e-01
7.420000e-01 9.904048e-01 9.808095e-01 9.883413e-01 9.807765e-01
7.430000e-01 9.904881e-01 9.809762e-01 9.884940e-01 9.809431e-01
7.440000e-01 9.905714e-01 9.811429e-01 9.886468e-01 9.811097e-01
7.450000e-01 9.906548e-01 9.813095e-01 9.887995e-01 9.812764e-01
7.460000e-01 9.907381e-01 9.814762e-01 9.889523e-01 9.814430e-01
7.470000e-01 9.908214e-01 9.816429e-01 9.891050e-01 9.816096e-01
7.480000e-01 9.909048e-01 9.818095e-01 9.892578e-01 9.817762e-01
7.490000e-01 9.909881e-01 9.819762e-01 9.894105e-01 9.819428e-01
7.500000e-01 9.910714e-01 9.821429e-01 9.895633e-01 9.821095e-01
7.510000e-01 9.911429e-01 9.822857e-01 9.911213e-01 9.822761e-01
7.520000e-01 9.912143e-01 9.824286e-01 9.912046e-01 9.824249e-01
7.530000e-01 9.912857e-01 9.825714e-01 9.912820e-01 9.825677e-01
7.540000e-01 9.913571e-01 9.827143e-01 9.913534e-01 9.827106e-01
7.550000e-01 9.914286e-01 9.828571e-01 9.914249e-01 9.828534e-01
7.560000e-01 9.915000e-01 9.830000e-01 9.914963e-01 9.829963e-01
7.570000e-01 9.915714e-01 9.831429e-01 9.915677e-01 9.831391e-01
7.580000e-01 9.916429e-01 9.832857e-01 9.916391e-01 9.832820e-01
7.590000e-01 9.917143e-01 9.834286e-01 9.917105e-01 9.834248e-01
7.600000e-01 9.917857e-01 9.835714e-01 9.917820e-01 9.835677e-01
7.610000e-01 9.918571e-01 9.837143e-01 9.918534e-01 9.837105e-01
7.620000e-01 9.919286e-01 9.838571e-01 9.919248e-01 9.838534e-01
7.630000e-01 9.920000e-01 9.840000e-01 9.919962e-01 9.839962e-01
7.640000e-01 9.920714e-01 9.841429e-01 9.920677e-01 9.841391e-01
7.650000e-01 9.921429e-01 9.842857e-01 9.921391e-01 9.842819e-01
7.660000e-01 9.922143e-01 9.844286e-01 9.922105e-01 9.844248e-01
7.670000e-01 9.922857e-01 9.845714e-01 9.922819e-01 9.845677e-01
7.680000e-01 9.923571e-01 9.847143e-01 9.923534e-01 9.847105e-01
7.690000e-01 9.924286e-01 9.848571e-01 9.924248e-01 9.848534e-01
7.700000e-01 9.925000e-01 9.850000e-01 9.924962e-01 9.849962e-01
7.710000e-01 9.925714e-01 9.851429e-01 9.925676e-01 9.851391e-01
7.720000e-01 9.926429e-01 9.852857e-01 9.926391e-01 9.852819e-01
7.730000e-01 9.927143e-01 9.854286e-01 9.927105e-01 9.854248e-01
7.740000e-01 9.927857e-01 9.855714e-01 9.927819e-01 9.855676e-01
7.750000e-01 9.928571e-01 9.857143e-01 9.928533e-01 9.857105e-01
7.760000e-01 9.929286e-01 9.858571e-01 9.929248e-01 9.858533e-01
7.770000e-01 9.930000e-01 9.860000e-01 9.929962e-01 9.859962e-01
7.780000e-01 9.930694e-01 9.861389e-01 9.930676e-01 9.861385e-01
7.790000e-01 9.931319e-01 9.862639e-01 9.931316e-01 9.862635e-01
7.800000e-01 9.931944e-01 9.863889e-01 9.931941e-01 9.863885e-01
7.810000e-01 9.932569e-01 9.865139e-01 9.932566e-01 9.865135e-01
7.820000e-01 9.933194e-01 9.866389e-01 9.933191e-01 9.866385e-01
7.830000e-01 9.933819e-01 9.867639e-01 9.933816e-01 9.867635e-01
7.840000e-01 9.934444e-01 9.868889e-01 9.934441e-01 9.868885e-01
7.850000e-01 9.935069e-01 9.870139e-01 9.935066e-01 9.870135e-01
7.860000e-01 9.935694e-01 9.871389e-01 9.935691e-01 9.871385e-01
7.870000e-01 9.936319e-01 9.872639e-01 9.936316e-01 9.872635e-01
7.880000e-01 9.936944e-01 9.873889e-01 9.936941e-01 9.873885e-01
7.890000e-01 9.937569e-01 9.875139e-01 9.937566e-01 9.875135e-01
7.900000e-01 9.938194e-01 9.876389e-01 9.938191e-01 9.876385e-01
7.910000e-01 9.938819e-01 9.877639e-01 9.938816e-01 9.877635e-01
7.920000e-01 9.939444e-01 9.878889e-01 9.939441e-01 9.878885e-01
7.930000e-01 9.940069e-01 9.880139e-01 9.940066e-01 9.880135e-01
7.940000e-01 9.940694e-01 9.881389e-01 9.940691e-01 9.881385e-01
7.950000e-01 9.941319e-01 9.882639e-01 9.941316e-01 9.882635e-01
7.960000e-01 9.941944e-01 9.883889e-01 9.941941e-01 9.883885e-01
7.970000e-01 9.942569e-01 9.885139e-01 9.942566e-01 9.885135e-01
7.980000e-01 9.943194e-01 9.886389e-01 9.943191e-01 9.886385e-01
7.990000e-01 9.943819e-01 9.887639e-01 9.943816e-01 9.887635e-01
8.000000e-01 9.944444e-01 9.888889e-01 9.944441e-01 9.888885e-01
8.010000e-01 9.945000e-01 9.890000e-01 9.945000e-01 9.890000e-01
8.020000e-01 9.945556e-01 9.891111e-01 9.945555e-01 9.891111e-01
8.030000e-01 9.946111e-01 9.892222e-01 9.946111e-01 9.892222e-01
8.040000e-01 9.946667e-01 9.893333e-01 9.946666e-01 9.893333e-01
8.050000e-01 9.947222e-01 9.894444e-01 9.947222e-01 9.894444e-01
8.060000e-01 9.947778e-01 9.895556e-01 9.947777e-01 9.895555e-01
8.070000e-01 9.948333e-01 9.896667e-01 9.948333e-01 9.896666e-01
8.080000e-01 9.948889e-01 9.897778e-01 9.948889e-01 9.897777e-01
8.090000e-01 9.949444e-01 9.898889e-01 9.949444e-01 9.898889e-01
8.100000e-01 9.950000e-01 9.900000e-01 9.950000e-01 9.900000e-01
8.110000e-01 9.950556e-01 9.901111e-01 9.950555e-01 9.901111e-01
8.120000e-01 9.951111e-01 9.902222e-01 9.951111e-01 9.902222e-01
8.130000e-01 9.951667e-01 9.903333e-01 9.951666e-01 9.903333e-01
8.140000e-01 9.952222e-01 9.904444e-01 9.952222e-01 9.904444e-01
8.150000e-01 9.952778e-01 9.905556e-01 9.952777e-01 9.905555e-01
8.160000e-01 9.953333e-01 9.906667e-01 9.953333e-01 9.906666e-01
8.170000e-01 9.953889e-01 9.907778e-01 9.953889e-01 9.907777e-01
8.180000e-01 9.954444e-01 9.908889e-01 9.954444e-01 9.908889e-01
8.190000e-01 9.954955e-01 9.909909e-01 9.954955e-01 9.909909e-01
8.200000e-01 9.955455e-01 9.910909e-01 9.955455e-01 9.910909e-01
8.210000e-01 9.955955e-01 9.911909e-01 9.955955e-01 9.911909e-01
8.220000e-01 9.956455e-01 9.912909e-01 9.956455e-01 9.912909e-01
8.230000e-01 9.956955e-01 9.913909e-01 9.956955e-01 9.913909e-01
8.240000e-01 9.957455e-01 9.914909e-01 9.957455e-01 9.914909e-01
8.250000e-01 9.957955e-01 9.915909e-01 9.957955e-01 9.915909e-01
8.260000e-01 9.958455e-01 9.916909e-01 9.958455e-01 9.916909e-01
8.270000e-01 9.958955e-01 9.917909e-01 9.958955e-01 9.917909e-01
8.280000e-01 9.959455e-01 9.918909e-01 9.959455e-01 9.918909e-01
8.290000e-01 9.959955e-01 9.919909e-01 9.959955e-01 9.919909e-01
8.300000e-01 9.960455e-01 9.920909e-01 9.960455e-01 9.920909e-01
8.310000e-01 9.960955e-01 9.921909e-01 9.960955e-01 9.921909e-01
8.320000e-01 9.961455e-01 9.922909e-01 9.961455e-01 9.922909e-01
8.330000e-01 9.961955e-01 9.923909e-01 9.961955e-01 9.923909e-01
8.340000e-01 9.962424e-01 9.924848e-01 9.962424e-01 9.924848e-01
8.350000e-01 9.962879e-01 9.925758e-01 9.962879e-01 9.925758e-01
8.360000e-01 9.963333e-01 9.926667e-01 9.963333e-01 9.926667e-01
8.370000e-01 9.963788e-01 9.927576e-01 9.963788e-01 9.927576e-01
8.380000e-01 9.964242e-01 9.928485e-01 9.964242e-01 9.928485e-01
8.390000e-01 9.964697e-01 9.929394e-01 9.964697e-01 9.929394e-01
8.400000e-01 9.965152e-01 9.930303e-01 9.965152e-01 9.930303e-01
8.410000e-01 9.965606e-01 9.931212e-01 9.965606e-01 9.931212e-01
8.420000e-01 9.966061e-01 9.932121e-01 9.966061e-01 9.932121e-01
8.430000e-01 9.966515e-01 9.933030e-01 9.966515e-01 9.933030e-01
8.440000e-01 9.966970e-01 9.933939e-01 9.966970e-01 9.933939e-01
8.450000e-01 9.967424e-01 9.934848e-01 9.967424e-01 9.934848e-01
8.460000e-01 9.967879e-01 9.935758e-01 9.967879e-01 9.935758e-01
8.470000e-01 9.968301e-01 9.936603e-01 9.968301e-01 9.936603e-01
8.480000e-01 9.968718e-01 9.937436e-01 9.968718e-01 9.937436e-01
8.490000e-01 9.969135e-01 9.938269e-01 9.969135e-01 9.938269e-01
8.500000e-01 9.969551e-01 9.939103e-01 9.969551e-01 9.939103e-01
8.510000e-01 9.969968e-01 9.939936e-01 9.969968e-01 9.939936e-01
8.520000e-01 9.970385e-01 9.940769e-01 9.970385e-01 9.940769e-01
8.530000e-01 9.970801e-01 9.941603e-01 9.970801e-01 9.941603e-01
8.540000e-01 9.971218e-01 9.942436e-01 9.971218e-01 9.942436e-01
8.550000e-01 9.971635e-01 9.943269e-01 9.971635e-01 9.943269e-01
8.560000e-01 9.972051e-01 9.944103e-01 9.972051e-01 9.944103e-01
8.570000e-01 9.972468e-01 9.944936e-01 9.972468e-01 9.944936e-01
8.580000e-01 9.972857e-01 9.945714e-01 9.972857e-01 9.945714e-01
8.590000e-01 9.973242e-01 9.946484e-01 9.973242e-01 9.946484e-01
8.600000e-01 9.973626e-01 9.947253e-01 9.973626e-01 9.947253e-01
8.610000e-01 9.974011e-01 9.948022e-01 9.974011e-01 9.948022e-01
8.620000e-01 9.974396e-01 9.948791e-01 9.974396e-01 9.948791e-01
8.630000e-01 9.974780e-01 9.949560e-01 9.974780e-01 9.949560e-01
8.640000e-01 9.975165e-01 9.950330e-01 9.975165e-01 9.950330e-01
8.650000e-01 9.975549e-01 9.951099e-01 9.975549e-01 9.951099e-01
8.660000e-01 9.975934e-01 9.951868e-01 9.975934e-01 9.951868e-01
8.670000e-01 9.976310e-01 9.952619e-01 9.976310e-01 9.952619e-01
8.680000e-01 9.976667e-01 9.953333e-01 9.976667e-01 9.953333e-01
8.690000e-01 9.977024e-01 9.954048e-01 9.977024e-01 9.954048e-01
8.700000e-01 9.977381e-01 9.954762e-01 9.977381e-01 9.954762e-01
8.710000e-01 9.977738e-01 9.955476e-01 9.977738e-01 9.955476e-01
8.720000e-01 9.978095e-01 9.956190e-01 9.978095e-01 9.956190e-01
8.730000e-01 9.978452e-01 9.956905e-01 9.978452e-01 9.956905e-01
8.740000e-01 9.978810e-01 9.957619e-01 9.978810e-01 9.957619e-01
8.750000e-01 9.979167e-01 9.958333e-01 9.979167e-01 9.958333e-01
8.760000e-01 9.979500e-01 9.959000e-01 9.979500e-01 9.959000e-01
8.770000e-01 9.979833e-01 9.959667e-01 9.979833e-01 9.959667e-01
8.780000e-01 9.980167e-01 9.960333e-01 9.980167e-01 9.960333e-01
8.790000e-01 9.980500e-01 9.961000e-01 9.980500e-01 9.961000e-01
8.800000e-01 9.980833e-01 9.961667e-01 9.980833e-01 9.961667e-01
8.810000e-01 9.981167e-01 9.962333e-01 9.981167e-01 9.962333e-01
8.820000e-01 9.981500e-01 9.963000e-01 9.981500e-01 9.963000e-01
8.830000e-01 9.981820e-01 9.963640e-01 9.981820e-01 9.963640e-01
8.840000e-01 9.982132e-01 9.964265e-01 9.982132e-01 9.964265e-01
8.850000e-01 9.982445e-01 9.964890e-01 9.982445e-01 9.964890e-01
8.860000e-01 9.982757e-01 9.965515e-01 9.982757e-01 9.965515e-01
8.870000e-01 9.983070e-01 9.966140e-01 9.983070e-01 9.966140e-01
8.880000e-01 9.983382e-01 9.966765e-01 9.983382e-01 9.966765e-01
8.890000e-01 9.983693e-01 9.967386e-01 9.983693e-01 9.967386e-01
8.900000e-01 9.983987e-01 9.967974e-01 9.983987e-01 9.967974e-01
8.910000e-01 9.984281e-01 9.968562e-01 9.984281e-01 9.968562e-01
8.920000e-01 9.984575e-01 9.969150e-01 9.984575e-01 9.969150e-01
8.930000e-01 9.984869e-01 9.969739e-01 9.984869e-01 9.969739e-01
8.940000e-01 9.985163e-01 9.970327e-01 9.985163e-01 9.970327e-01
8.950000e-01 9.985453e-01 9.970906e-01 9.985453e-01 9.970906e-01
8.960000e-01 9.985731e-01 9.971462e-01 9.985731e-01 9.971462e-01
8.970000e-01 9.986009e-01 9.972018e-01 9.986009e-01 9.972018e-01
8.980000e-01 9.986287e-01 9.972573e-01 9.986287e-01 9.972573e-01
8.990000e-01 9.986564e-01 9.973129e-01 9.986564e-01 9.973129e-01
9.000000e-01 9.986842e-01 9.973684e-01 9.986842e-01 9.973684e-01
9.010000e-01 9.987105e-01 9.974211e-01 9.987105e-01 9.974211e-01
9.020000e-01 9.987368e-01 9.974737e-01 9.987368e-01 9.974737e-01
9.030000e-01 9.987632e-01 9.975263e-01 9.987632e-01 9.975263e-01
9.040000e-01 9.987895e-01 9.975789e-01 9.987895e-01 9.975789e-01
9.050000e-01 9.988155e-01 9.976310e-01 9.988155e-01 9.976310e-01
9.060000e-01 9.988405e-01 9.976810e-01 9.988405e-01 9.976810e-01
9.070000e-01 9.988655e-01 9.977310e-01 9.988655e-01 9.977310e-01
9.080000e-01 9.988905e-01 9.977810e-01 9.988905e-01 9.977810e-01
9.090000e-01 9.989155e-01 9.978310e-01 9.989155e-01 9.978310e-01
9.100000e-01 9.989394e-01 9.978788e-01 9.989394e-01 9.978788e-01
9.110000e-01 9.989632e-01 9.979264e-01 9.989632e-01 9.979264e-01
9.120000e-01 9.989870e-01 9.979740e-01 9.989870e-01 9.979740e-01
9.130000e-01 9.990108e-01 9.980216e-01 9.990108e-01 9.980216e-01
9.140000e-01 9.990336e-01 9.980672e-01 9.990336e-01 9.980672e-01
9.150000e-01 9.990563e-01 9.981126e-01 9.990563e-01 9.981126e-01
9.160000e-01 9.990791e-01 9.981581e-01 9.990791e-01 9.981581e-01
9.170000e-01 9.991014e-01 9.982029e-01 9.991014e-01 9.982029e-01
9.180000e-01 9.991232e-01 9.982464e-01 9.991232e-01 9.982464e-01
9.190000e-01 9.991449e-01 9.982899e-01 9.991449e-01 9.982899e-01
9.200000e-01 9.991667e-01 9.983333e-01 9.991667e-01 9.983333e-01
9.210000e-01 9.991875e-01 9.983750e-01 9.991875e-01 9.983750e-01
9.220000e-01 9.992083e-01 9.984167e-01 9.992083e-01 9.984167e-01
9.230000e-01 9.992292e-01 9.984583e-01 9.992292e-01 9.984583e-01
9.240000e-01 9.992492e-01 9.984985e-01 9.992492e-01 9.984985e-01
9.250000e-01 9.992692e-01 9.985385e-01 9.992692e-01 9.985385e-01
9.260000e-01 9.992892e-01 9.985783e-01 9.992892e-01 9.985783e-01
9.270000e-01 9.993084e-01 9.986168e-01 9.993084e-01 9.986168e-01
9.280000e-01 9.993276e-01 9.986553e-01 9.993276e-01 9.986553e-01
9.290000e-01 9.993466e-01 9.986931e-01 9.993466e-01 9.986931e-01
9.300000e-01 9.993651e-01 9.987302e-01 9.993651e-01 9.987302e-01
9.310000e-01 9.993836e-01 9.987672e-01 9.993836e-01 9.987672e-01
9.320000e-01 9.994015e-01 9.988030e-01 9.994015e-01 9.988030e-01
9.330000e-01 9.994193e-01 9.988387e-01 9.994193e-01 9.988387e-01
9.340000e-01 9.994368e-01 9.988736e-01 9.994368e-01 9.988736e-01
9.350000e-01 9.994540e-01 9.989080e-01 9.994540e-01 9.989080e-01
9.360000e-01 9.994710e-01 9.989419e-01 9.994710e-01 9.989419e-01
9.370000e-01 9.994876e-01 9.989753e-01 9.994876e-01 9.989753e-01
9.380000e-01 9.995040e-01 9.990081e-01 9.995040e-01 9.990081e-01
9.390000e-01 9.995202e-01 9.990403e-01 9.995202e-01 9.990403e-01
9.400000e-01 9.995360e-01 9.990720e-01 9.995360e-01 9.990720e-01
9.410000e-01 9.995516e-01 9.991032e-01 9.995516e-01 9.991032e-01
9.420000e-01 9.995668e-01 9.991337e-01 9.995668e-01 9.991337e-01
9.430000e-01 9.995819e-01 9.991639e-01 9.995819e-01 9.991639e-01
9.440000e-01 9.995966e-01 9.991933e-01 9.995966e-01 9.991933e-01
9.450000e-01 9.996111e-01 9.992222e-01 9.996111e-01 9.992222e-01
9.460000e-01 9.996254e-01 9.992508e-01 9.996254e-01 9.992508e-01
9.470000e-01 9.996393e-01 9.992785e-01 9.996393e-01 9.992785e-01
9.480000e-01 9.996529e-01 9.993058e-01 9.996529e-01 9.993058e-01
9.490000e-01 9.996663e-01 9.993327e-01 9.996663e-01 9.993327e-01
9.500000e-01 9.996795e-01 9.993590e-01 9.996795e-01 9.993590e-01
9.510000e-01 9.996923e-01 9.993846e-01 9.996923e-01 9.993846e-01
9.520000e-01 9.997049e-01 9.994098e-01 9.997049e-01 9.994098e-01
9.530000e-01 9.997172e-01 9.994344e-01 9.997172e-01 9.994344e-01
9.540000e-01 9.997292e-01 9.994585e-01 9.997292e-01 9.994585e-01
9.550000e-01 9.997410e-01 9.994820e-01 9.997410e-01 9.994820e-01
9.560000e-01 9.997525e-01 9.995051e-01 9.997525e-01 9.995051e-01
9.570000e-01 9.997638e-01 9.995275e-01 9.997638e-01 9.995275e-01
9.580000e-01 9.997747e-01 9.995495e-01 9.997747e-01 9.995495e-01
9.590000e-01 9.997855e-01 9.995709e-01 9.997855e-01 9.995709e-01
9.600000e-01 9.997959e-01 9.995918e-01 9.997959e-01 9.995918e-01
9.610000e-01 9.998061e-01 9.996122e-01 9.998061e-01 9.996122e-01
9.620000e-01 9.998160e-01 9.996320e-01 9.998160e-01 9.996320e-01
9.630000e-01 9.998256e-01 9.996513e-01 9.998256e-01 9.996513e-01
9.640000e-01 9.998350e-01 9.996700e-01 9.998350e-01 9.996700e-01
9.650000e-01 9.998441e-01 9.996883e-01 9.998441e-01 9.996883e-01
9.660000e-01 9.998530e-01 9.997060e-01 9.998530e-01 9.997060e-01
9.670000e-01 9.998616e-01 9.997232e-01 9.998616e-01 9.997232e-01
9.680000e-01 9.998699e-01 9.997398e-01 9.998699e-01 9.997398e-01
9.690000e-01 9.998780e-01 9.997560e-01 9.998780e-01 9.997560e-01
9.700000e-01 9.998858e-01 9.997716e-01 9.998858e-01 9.997716e-01
9.710000e-01 9.998933e-01 9.997867e-01 9.998933e-01 9.997867e-01
9.720000e-01 9.999006e-01 9.998012e-01 9.999006e-01 9.998012e-01
9.730000e-01 9.999076e-01 9.998153e-01 9.999076e-01 9.998153e-01
9.740000e-01 9.999144e-01 9.998288e-01 9.999144e-01 9.998288e-01
9.750000e-01 9.999209e-01 9.998418e-01 9.999209e-01 9.998418e-01
9.760000e-01 9.999271e-01 9.998542e-01 9.999271e-01 9.998542e-01
9.770000e-01 9.999331e-01 9.998662e-01 9.999331e-01 9.998662e-01
9.780000e-01 9.999388e-01 9.998777e-01 9.999388e-01 9.998777e-01
9.790000e-01 9.999443e-01 9.998886e-01 9.999443e-01 9.998886e-01
9.800000e-01 9.999495e-01 9.998990e-01 9.999495e-01 9.998990e-01
9.810000e-01 9.999544e-01 9.999089e-01 9.999544e-01 9.999089e-01
9.820000e-01 9.999591e-01 9.999183e-01 9.999591e-01 9.999183e-01
9.830000e-01 9.999636e-01 9.999271e-01 9.999636e-01 9.999271e-01
9.840000e-01 9.999677e-01 9.999355e-01 9.999677e-01 9.999355e-01
9.850000e-01 9.999717e-01 9.999433e-01 9.999717e-01 9.999433e-01
9.860000e-01 9.999753e-01 9.999507e-01 9.999753e-01 9.999507e-01
9.870000e-01 9.999787e-01 9.999575e-01 9.999787e-01 9.999575e-01
9.880000e-01 9.999819e-01 9.999638e-01 9.999819e-01 9.999638e-01
9.890000e-01 9.999848e-01 9.999696e-01 9.999848e-01 9.999696e-01
9.900000e-01 9.999874e-01 9.999749e-01 9.999874e-01 9.999749e-01
9.910000e-01 9.999898e-01 9.999797e-01 9.999900e-01 9.999800e-01
9.920000e-01 9.999920e-01 9.999839e-01 9.999925e-01 9.999850e-01
9.930000e-01 9.999939e-01 9.999877e-01 9.999951e-01 9.999901e-01
9.940000e-01 9.999955e-01 9.999910e-01 9.999976e-01 9.999952e-01
9.950000e-01 9.999969e-01 9.999937e-01 9.999937e-01 9.999969e-01
9.960000e-01 9.999980e-01 9.999960e-01 9.999960e-01 9.999980e-01
9.970000e-01 9.999989e-01 9.999977e-01 9.999977e-01 9.999989e-01
9.980000e-01 9.999995e-01 9.999990e-01 9.999990e-01 9.999995e-01
9.990000e-01 9.999999e-01 9.999997e-01 9.999997e-01 9.999999e-01
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00

